Multiscale Schmidt-Spectrum Bounds for High-Dimensional Entanglement: Geometric Measures and Schmidt-Number Witnesses

High-dimensional bipartite entanglement depends on how probability is distributed across the Schmidt spectrum, whereas a single reference-state fidelity resolves only one spectral scale. We develop multiscale Schmidt-spectrum bounds that connect geometric measures with quantitative Schmidt-number witnesses. For any partition of a pure-state Schmidt spectrum, several nested Vidal tails determine block masses. We derive the sharp upper boundary of the associated normalized nuclear-norm coordinate and show that equality holds if and only if the spectrum is uniform within each block. Refining the partition gives a monotone hierarchy of tighter bounds whenever the added tail data distinguish unequal block means. We also solve a relaxed weighted multiscale optimization globally: one scalar parameter specifies its unique full-support optimizer and explicit value on the nontrivial branch. Using the established single-tail fidelity--resource curve as a baseline, we obtain exact-fidelity equality refinements, convex-roof lower bounds for mixed states, and quantitative calibrations of Schmidt-number witnesses. A higher-tail relation further bounds convex-roof extended negativity in terms of Vidal tails and identifies the pure-state equality spectra. Leakage-aware and joint-confidence formulations state how these bounds can be used with incomplete data. Multistep tails require block-resolved or independently certified spectral information; they are not determined by one projector expectation.

==> normGM-260721-v1-cross-isotropic.dat <==
x f_ref exact2 adapted2 nu12 exact3 adapted3 nu13 exact4 adapted4 nu14
0.000000000000 0.003705723825 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.005000000000 0.008409265919 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.010000000000 0.013112808013 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.015000000000 0.017816350107 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.020000000000 0.022519892201 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.025000000000 0.027223434295 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.030000000000 0.031926976389 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.035000000000 0.036630518483 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.040000000000 0.041334060577 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.045000000000 0.046037602671 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.050000000000 0.050741144765 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.055000000000 0.055444686859 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.060000000000 0.060148228953 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.065000000000 0.064851771047 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.070000000000 0.069555313141 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.075000000000 0.074258855235 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.080000000000 0.078962397329 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.085000000000 0.083665939423 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.090000000000 0.088369481517 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.095000000000 0.093073023611 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.100000000000 0.097776565705 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.105000000000 0.102480107799 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.110000000000 0.107183649893 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.115000000000 0.111887191987 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.120000000000 0.116590734081 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.125000000000 0.121294276175 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.130000000000 0.125997818269 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.135000000000 0.130701360363 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.140000000000 0.135404902457 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.145000000000 0.140108444551 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.150000000000 0.144811986646 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.155000000000 0.149515528740 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.160000000000 0.154219070834 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.165000000000 0.158922612928 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.170000000000 0.163626155022 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.175000000000 0.168329697116 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.180000000000 0.173033239210 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.185000000000 0.177736781304 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.190000000000 0.182440323398 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.195000000000 0.187143865492 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.200000000000 0.191847407586 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.205000000000 0.196550949680 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.210000000000 0.201254491774 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.215000000000 0.205958033868 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.220000000000 0.210661575962 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.225000000000 0.215365118056 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.230000000000 0.220068660150 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.235000000000 0.224772202244 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.240000000000 0.229475744338 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.245000000000 0.234179286432 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.250000000000 0.238882828526 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.255000000000 0.243586370620 0.000033114035 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.260000000000 0.248289912714 0.000131601736 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.265000000000 0.252993454808 0.000294230813 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.270000000000 0.257696996902 0.000519831461 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.275000000000 0.262400538996 0.000807292544 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.280000000000 0.267104081090 0.001155558096 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.285000000000 0.271807623184 0.001563624102 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.290000000000 0.276511165278 0.002030535537 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.295000000000 0.281214707372 0.002555383630 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.300000000000 0.285918249466 0.003137303340 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.305000000000 0.290621791560 0.003775471033 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.310000000000 0.295325333654 0.004469102315 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.315000000000 0.300028875748 0.005217450043 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.320000000000 0.304732417842 0.006019802466 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.325000000000 0.309435959937 0.006875481510 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.330000000000 0.314139502031 0.007783841185 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.335000000000 0.318843044125 0.008744266095 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.340000000000 0.323546586219 0.009756170065 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.345000000000 0.328250128313 0.010818994852 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.350000000000 0.332953670407 0.011932208954 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.355000000000 0.337657212501 0.013095306494 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.360000000000 0.342360754595 0.014307806183 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.365000000000 0.347064296689 0.015569250354 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.370000000000 0.351767838783 0.016879204057 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.375000000000 0.356471380877 0.018237254219 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.380000000000 0.361174922971 0.019643008860 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.385000000000 0.365878465065 0.021096096364 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.390000000000 0.370582007159 0.022596164790 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.395000000000 0.375285549253 0.024142881246 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.400000000000 0.379989091347 0.025735931288 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.405000000000 0.384692633441 0.027375018377 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.410000000000 0.389396175535 0.029059863361 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.415000000000 0.394099717629 0.030790204003 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.420000000000 0.398803259723 0.032565794537 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.425000000000 0.403506801817 0.034386405261 0.000012791541 0.000006386422 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.430000000000 0.408210343911 0.036251822161 0.000069984174 0.000034872270 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.435000000000 0.412913886005 0.038161846559 0.000172818349 0.000085943530 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.440000000000 0.417617428099 0.040116294796 0.000321056639 0.000159347452 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.445000000000 0.422320970193 0.042114997938 0.000514475994 0.000254838938 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.450000000000 0.427024512287 0.044157801510 0.000752867421 0.000372180254 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.455000000000 0.431728054381 0.046244565252 0.001036035673 0.000511140765 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.460000000000 0.436431596475 0.048375162902 0.001363798979 0.000671496683 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.465000000000 0.441135138569 0.050549482001 0.001735988778 0.000853030819 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.470000000000 0.445838680663 0.052767423717 0.002152449485 0.001055532358 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.475000000000 0.450542222757 0.055028902700 0.002613038276 0.001278796637 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.480000000000 0.455245764851 0.057333846944 0.003117624886 0.001522624936 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.485000000000 0.459949306945 0.059682197686 0.003666091431 0.001786824280 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.490000000000 0.464652849039 0.062073909310 0.004258332248 0.002071207246 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.495000000000 0.469356391134 0.064508949284 0.004894253750 0.002375591787 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.500000000000 0.474059933228 0.066987298108 0.005573774301 0.002699801053 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.505000000000 0.478763475322 0.069508949284 0.006296824103 0.003043663230 0.000025000625 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.510000000000 0.483467017416 0.072073909310 0.007063345105 0.003407011381 0.000100010002 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.515000000000 0.488170559510 0.074682197686 0.007873290925 0.003789683292 0.000225050648 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.520000000000 0.492874101604 0.077333846944 0.008726626786 0.004191521334 0.000400160128 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.525000000000 0.497577643698 0.080028902700 0.009623329473 0.004612372322 0.000625391114 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.530000000000 0.502281185792 0.082767423717 0.010563387299 0.005052087380 0.000900811461 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.535000000000 0.506984727886 0.085549482001 0.011546800090 0.005510521820 0.001226504313 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.540000000000 0.511688269980 0.088375162902 0.012573579189 0.005987535021 0.001602568225 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.545000000000 0.516391812074 0.091244565252 0.013643747465 0.006482990309 0.002029117317 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.550000000000 0.521095354168 0.094157801510 0.014757339346 0.006996754850 0.002506281447 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.555000000000 0.525798896262 0.097114997938 0.015914400865 0.007528699543 0.003034206409 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.560000000000 0.530502438356 0.100116294796 0.017114989722 0.008078698921 0.003613054160 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.565000000000 0.535205980450 0.103161846559 0.018359175362 0.008646631046 0.004243003075 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.570000000000 0.539909522544 0.106251822161 0.019647039063 0.009232377427 0.004924248221 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.575000000000 0.544613064638 0.109386405261 0.020978674052 0.009835822920 0.005657001668 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.580000000000 0.549316606732 0.112565794537 0.022354185628 0.010456855649 0.006441492830 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.585000000000 0.554020148826 0.115790204003 0.023773691306 0.011095366921 0.007277968830 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.590000000000 0.558723690920 0.119059863361 0.025237320975 0.011751251148 0.008166694906 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.595000000000 0.563427233014 0.122375018377 0.026745217081 0.012424405770 0.009107954841 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.600000000000 0.568130775108 0.125735931288 0.028297534823 0.013114731184 0.010102051443 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.605000000000 0.572834317202 0.129142881246 0.029894442368 0.013822130674 0.011149307048 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.610000000000 0.577537859296 0.132596164790 0.031536121089 0.014546510343 0.012250064070 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.615000000000 0.582241401390 0.136096096364 0.033222765822 0.015287779051 0.013404685596 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.620000000000 0.586944943484 0.139643008860 0.034954585145 0.016045848350 0.014613556020 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.625000000000 0.591648485578 0.143237254219 0.036731801681 0.016820632429 0.015877081724 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.630000000000 0.596352027672 0.146879204057 0.038554652419 0.017612048053 0.017195691817 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.635000000000 0.601055569766 0.150569250354 0.040423389072 0.018420014513 0.018569838917 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.640000000000 0.605759111860 0.154307806183 0.042338278445 0.019244453571 0.020000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.645000000000 0.610462653954 0.158095306494 0.044299602842 0.020085289408 0.021486677301 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.650000000000 0.615166196048 0.161932208954 0.046307660500 0.020942448582 0.023030399292 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.655000000000 0.619869738142 0.165818994852 0.048362766050 0.021815859974 0.024631721715 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.660000000000 0.624573280236 0.169756170065 0.050465251013 0.022705454751 0.026291228707 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.665000000000 0.629276822331 0.173744266095 0.052615464331 0.023611166318 0.028009533995 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.670000000000 0.633980364425 0.177783841185 0.054813772930 0.024532930281 0.029787282180 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.675000000000 0.638683906519 0.181875481510 0.057060562327 0.025470684405 0.031625150120 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.680000000000 0.643387448613 0.186019802466 0.059356237277 0.026424368581 0.033523848412 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.685000000000 0.648090990707 0.190217450043 0.061701222458 0.027393924782 0.035484122984 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.690000000000 0.652794532801 0.194469102315 0.064095963213 0.028379297040 0.037506756806 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.695000000000 0.657498074895 0.198775471033 0.066540926332 0.029380431402 0.039592571737 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.700000000000 0.662201616989 0.203137303340 0.069036600896 0.030397275906 0.041742430504 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.705000000000 0.666905159083 0.207555383630 0.071583499172 0.031429780548 0.043957238847 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.710000000000 0.671608701177 0.212030535537 0.074182157572 0.032477897253 0.046237947818 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.715000000000 0.676312243271 0.216563624102 0.076833137683 0.033541579849 0.048585556279 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.720000000000 0.681015785365 0.221155558096 0.079537027356 0.034620784040 0.051001113587 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.725000000000 0.685719327459 0.225807292544 0.082294441889 0.035715467382 0.053485722513 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.730000000000 0.690422869553 0.230519831461 0.085106025278 0.036825589257 0.056040542392 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.735000000000 0.695126411647 0.235294230813 0.087972451567 0.037951110852 0.058666792548 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.740000000000 0.699829953741 0.240131601736 0.090894426291 0.039091995138 0.061365756011 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.745000000000 0.704533495835 0.245033114035 0.093872688024 0.040248206848 0.064138783556 0.000024574183 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.750000000000 0.709237037929 0.250000000000 0.096908010049 0.041419712460 0.066987298108 0.000102488963 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.755000000000 0.713940580023 0.255033558559 0.100001202139 0.042606480176 0.069912799539 0.000234536233 0.000000000000 0.000033558559 0.000000000000 0.000000000000
0.760000000000 0.718644122117 0.260135159822 0.103153112486 0.043808479906 0.072916869919 0.000421509402 0.000000000000 0.000135159822 0.000000000000 0.000000000000
0.765000000000 0.723347664211 0.265306250053 0.106364629772 0.045025683253 0.076001179247 0.000664239757 0.000000000000 0.000306250053 0.000000000000 0.000000000000
0.770000000000 0.728051206305 0.270548357117 0.109636685399 0.046258063495 0.079167491750 0.000963598546 0.000000000000 0.000548357117 0.000000000000 0.000000000000
0.775000000000 0.732754748399 0.275863096463 0.112970255906 0.047505595574 0.082417672788 0.001320499235 0.000000000000 0.000863096463 0.000000000000 0.000000000000
0.780000000000 0.737458290493 0.281252177707 0.116366365562 0.048768256078 0.085753696456 0.001735899941 0.000000000000 0.001252177707 0.000000000000 0.000000000000
0.785000000000 0.742161832587 0.286717411893 0.119826089190 0.050046023235 0.089177653967 0.002210806070 0.000000000000 0.001717411893 0.000000000000 0.000000000000
0.790000000000 0.746865374681 0.292260719511 0.123350555212 0.051338876896 0.092691762912 0.002746273163 0.000000000000 0.002260719511 0.000000000000 0.000000000000
0.795000000000 0.751568916775 0.297884139376 0.126940948955 0.052646798525 0.096298377511 0.003343409992 0.000000000000 0.002884139376 0.000000000000 0.000000000000
0.800000000000 0.756272458869 0.303589838486 0.130598516240 0.053969771192 0.100000000000 0.004003381916 0.000000000000 0.003589838486 0.000000000000 0.000000000000
0.805000000000 0.760976000963 0.309380122989 0.134324567288 0.055307779562 0.103799293287 0.004727414534 0.000000000000 0.004380122989 0.000000000000 0.000000000000
0.810000000000 0.765679543057 0.315257450413 0.138120480965 0.056660809888 0.107699095081 0.005516797657 0.000000000000 0.005257450413 0.000000000000 0.000000000000
0.815000000000 0.770383085151 0.321224443350 0.141987709422 0.058028850003 0.111702433693 0.006372889650 0.000000000000 0.006224443350 0.000000000000 0.000000000000
0.820000000000 0.775086627245 0.327283904808 0.145927783160 0.059411889314 0.115812545754 0.007297122162 0.000000000000 0.007283904808 0.000000000000 0.000000000000
0.825000000000 0.779790169339 0.333438835473 0.149942316567 0.060809918796 0.120032896161 0.008291005318 0.000000000000 0.008438835473 0.000000000000 0.000000000000
0.830000000000 0.784493711433 0.339692453208 0.154033013999 0.062222930988 0.124367200580 0.009356133395 0.000000000000 0.009692453208 0.000000000000 0.000000000000
0.835000000000 0.789197253527 0.346048215124 0.158201676452 0.063650919989 0.128819450941 0.010494191072 0.000000000000 0.011048215124 0.000000000000 0.000000000000
0.840000000000 0.793900795622 0.352509842672 0.162450208906 0.065093881454 0.133393944404 0.011706960293 0.000000000000 0.012509842672 0.000000000000 0.000000000000
0.845000000000 0.798604337716 0.359081350268 0.166780628426 0.066551812593 0.138095316416 0.012996327850 0.000000000000 0.014081350268 0.000000000000 0.000000000000
0.850000000000 0.803307879810 0.365767078079 0.171195073110 0.068024712169 0.142928578573 0.014364293752 0.000004274264 0.015767078079 0.000000000000 0.000000000000
0.855000000000 0.808011421904 0.372571729746 0.175695812010 0.069512580499 0.147899162171 0.015812980501 0.000025072066 0.017571729746 0.000000000000 0.000000000000
0.860000000000 0.812714963998 0.379500415974 0.180285256134 0.071015419450 0.153012968542 0.017344643390 0.000063156453 0.019500415974 0.000000000000 0.000000000000
0.865000000000 0.817418506092 0.386558705146 0.184965970708 0.072533232444 0.158276427503 0.018961681966 0.000118531376 0.021558705146 0.000000000000 0.000000000000
0.870000000000 0.822122048186 0.393752682416 0.189740688841 0.074066024458 0.163696565584 0.020666652820 0.000191202580 0.023752682416 0.000000000000 0.000000000000
0.875000000000 0.826825590280 0.401089019065 0.194612326837 0.075613802026 0.169281086117 0.022462283905 0.000281177613 0.026089019065 0.000000000000 0.000000000000
0.880000000000 0.831529132374 0.408575054411 0.199584001365 0.077176573246 0.175038463815 0.024351490597 0.000388465823 0.028575054411 0.000000000000 0.000000000000
0.885000000000 0.836232674468 0.416218893154 0.204659048795 0.078754347778 0.180978057181 0.026337393785 0.000513078366 0.031218893154 0.000000000000 0.000000000000
0.890000000000 0.840936216562 0.424029521903 0.209841047034 0.080347136856 0.187110243057 0.028423340294 0.000655028213 0.034029521903 0.000000000000 0.000000000000
0.895000000000 0.845639758656 0.432016949694 0.215133840273 0.081954953287 0.193446578881 0.030612926035 0.000814330153 0.037016949694 0.000000000000 0.000000000000
0.900000000000 0.850343300750 0.440192378865 0.220541567130 0.083577811465 0.200000000000 0.032910022331 0.000991000805 0.040192378865 0.000000000000 0.000000000000
0.905000000000 0.855046842844 0.448568414726 0.226068692784 0.085215727370 0.206785061772 0.035318805975 0.001185058625 0.043568414726 0.000000000000 0.000000000000
0.910000000000 0.859750384938 0.457159325372 0.231720045809 0.086868718586 0.213818239575 0.037843793685 0.001396523912 0.047159325372 0.000000000000 0.000000000000
0.915000000000 0.864453927032 0.465981367178 0.237500860590 0.088536804300 0.221118304652 0.040489881778 0.001625418826 0.050981367178 0.000000000000 0.000000000000
0.920000000000 0.869157469126 0.475053197511 0.243416826371 0.090220005323 0.228706800675 0.043262392055 0.001871767394 0.055053197511 0.000000000000 0.000000000000
0.925000000000 0.873861011220 0.484396405114 0.249474144276 0.091918344091 0.236608656179 0.046167125137 0.002135595525 0.059396405114 0.000000000000 0.000000000000
0.930000000000 0.878564553314 0.494036202060 0.255679593936 0.093631844684 0.244852983557 0.049210422788 0.002416931023 0.064036202060 0.000000000000 0.000000000000
0.935000000000 0.883268095408 0.504002341933 0.262040611784 0.095360532834 0.253474139288 0.052399241155 0.002715803602 0.069002341933 0.000000000000 0.000000000000
0.940000000000 0.887971637502 0.514330361988 0.268565383623 0.097104435943 0.262513158259 0.055741237352 0.003032244902 0.074330361988 0.000000000000 0.000000000000
0.945000000000 0.892675179596 0.525063301284 0.275262954784 0.098863583093 0.272019737696 0.059244872516 0.003366288505 0.080063301284 0.000000000000 0.000000000000
0.950000000000 0.897378721690 0.536254139118 0.282143362170 0.100638005068 0.282055052823 0.062919535307 0.003717969956 0.086254139118 0.000000000000 0.000000000000
0.955000000000 0.902082263784 0.547969361946 0.289217793721 0.102427734365 0.292695875584 0.066775691086 0.004087326779 0.092969361946 0.000012156868 0.000000000000
0.960000000000 0.906785805878 0.560294372515 0.296498782660 0.104232805211 0.304040820577 0.070825063609 0.004474398499 0.100294372515 0.000131936217 0.000000000000
0.965000000000 0.911489347972 0.573342059576 0.304000446241 0.106053253589 0.316220240505 0.075080858358 0.004879226662 0.108342059576 0.000386850635 0.000000000000
0.970000000000 0.916192890066 0.587267132973 0.311738782198 0.107889117250 0.329412778908 0.079558039843 0.005301854861 0.117267132973 0.000786696692 0.000000000000
0.975000000000 0.920896432160 0.602291827170 0.319732040920 0.109740435738 0.343875050040 0.084273679740 0.005742328757 0.127291827170 0.001342650424 0.000000000000
0.980000000000 0.925599974254 0.618756443470 0.328001198498 0.111607250411 0.360000000000 0.089247399385 0.006200696106 0.138756443470 0.002067557011 0.000000000000
0.985000000000 0.930303516348 0.637232483643 0.336570566259 0.113489604463 0.378447542189 0.094501939943 0.006677006784 0.152232483643 0.002976304038 0.000000000000
0.990000000000 0.935007058442 0.658831560302 0.345468588368 0.115387542949 0.400501256289 0.100063908492 0.007171312817 0.168831560302 0.004086309929 0.000000000000
0.995000000000 0.939710600536 0.686416041386 0.354728903790 0.117301112812 0.429466320102 0.105964771404 0.007683668410 0.191416041386 0.005418174258 0.000000000000
1.000000000000 0.944414142630 0.750000000000 0.364391788534 0.119230362908 0.500000000000 0.112242203435 0.008214129975 0.250000000000 0.006996560944 0.000000000000


==> normGM-260721-v1-reference-scan.dat <==
s lambda f_ref adapted2 nu12 gap2 adapted3 nu13 gap3 adapted4 nu14 gap4
0.000000000000 1.000000000000 0.980000000000 0.618756443470 0.618756443470 0.000000000000 0.360000000000 0.360000000000 0.000000000000 0.138756443470 0.138756443470 0.000000000000
0.001666666667 0.999996527756 0.979996601831 0.617343246492 0.602671548665 0.014671697827 0.358389138831 0.344243657093 0.014145481738 0.137750825727 0.127550551819 0.010200273908
0.003333333333 0.999986110764 0.979986407068 0.615907768288 0.588087299564 0.027820468723 0.356756606875 0.330196105715 0.026560501160 0.136729938587 0.117803728210 0.018926210377
0.005000000000 0.999968748242 0.979969414946 0.614449968164 0.574657141114 0.039792827051 0.355102490806 0.317457533744 0.037644957062 0.135693957229 0.109170032793 0.026523924436
0.006666666667 0.999944438888 0.979945624191 0.612969816122 0.562153711774 0.050816104348 0.353426889737 0.305765755202 0.047661134535 0.134643067768 0.101422707665 0.033220360103
0.008333333333 0.999913180877 0.979915033018 0.611467292857 0.550418009038 0.061049283819 0.351729915151 0.294937511803 0.056792403348 0.133577467137 0.094403342679 0.039174124458
0.010000000000 0.999874971862 0.979877639129 0.609942389748 0.539333476964 0.070608912784 0.350011690814 0.284838551986 0.065173138828 0.132497362943 0.087995963246 0.044501399696
0.011666666667 0.999829808973 0.979833439715 0.608395108814 0.528811525119 0.079583583696 0.348272352652 0.275366909774 0.072905442878 0.131402973296 0.082112549549 0.049290423748
0.013333333333 0.999777688816 0.979782431455 0.606825462649 0.518782855524 0.088042607125 0.346512048602 0.266442890147 0.080069158456 0.130294526627 0.076684363741 0.053610162886
0.015000000000 0.999718607469 0.979724610510 0.605233474329 0.509191978738 0.096041495591 0.344730938446 0.258002736905 0.086728201541 0.129172261471 0.071656466289 0.057515795182
0.016666666667 0.999652560485 0.979659972528 0.603619177300 0.499993591579 0.103625585721 0.342929193605 0.249994450165 0.092934743440 0.128036426242 0.066984093933 0.061052332309
0.018333333333 0.999579542888 0.979588512639 0.601982615242 0.491150096811 0.110832518431 0.341106996920 0.242374922478 0.098732074442 0.126887278985 0.062630179617 0.064257099368
0.020000000000 0.999499549168 0.979510225453 0.600323841909 0.482629852707 0.117693989202 0.339264542409 0.235107917731 0.104156624678 0.125725087108 0.058563602280 0.067161484828
0.021666666667 0.999412573286 0.979425105056 0.598642920949 0.474405905521 0.124237015429 0.337402034994 0.228162607662 0.109239427332 0.124550127103 0.054757919553 0.069792207550
0.023333333333 0.999318608664 0.979333145013 0.596939925708 0.466455051060 0.130484874648 0.335519690223 0.221512488387 0.114007201836 0.123362684248 0.051190429553 0.072172254695
0.025000000000 0.999217648190 0.979234338362 0.595214939007 0.458757126364 0.136457812644 0.333617733958 0.215134562618 0.118483171340 0.122163052298 0.047841462771 0.074321589527
0.026666666667 0.999109684206 0.979128677610 0.593468052913 0.451294465883 0.142173587030 0.331696402054 0.209008711841 0.122687690213 0.120951533166 0.044693838466 0.076257694700
0.028333333333 0.998994708516 0.979016154734 0.591699368480 0.444051477637 0.147647890843 0.329755940026 0.203117207012 0.126638733013 0.119728436590 0.041732441016 0.077995995575
0.030000000000 0.998872712372 0.978896761175 0.589908995489 0.437014308389 0.152894687099 0.327796602692 0.197444322056 0.130352280636 0.118494079795 0.038943885293 0.079550194502
0.031666666667 0.998743686479 0.978770487834 0.588097052165 0.430170575936 0.157926476229 0.325818653814 0.191976024846 0.133842628968 0.117248787144 0.036316249147 0.080932537996
0.033333333333 0.998607620986 0.978637325071 0.586263664887 0.423509152705 0.162754512182 0.323822365726 0.186699727434 0.137122638292 0.115992889790 0.033838857186 0.082154032604
0.035000000000 0.998464505484 0.978497262701 0.584408967883 0.417019989082 0.167388978801 0.321808018947 0.181604082153 0.140203936794 0.114726725317 0.031502104285 0.083224621032
0.036666666667 0.998314329004 0.978350289986 0.582533102922 0.410693967869 0.171839135053 0.319775901797 0.176678813658 0.143097088139 0.113450637384 0.029297310224 0.084153327160
0.038333333333 0.998157080009 0.978196395635 0.580636218991 0.404522783384 0.176113435606 0.317726310003 0.171914579425 0.145811730578 0.112164975362 0.027216598958 0.084948376404
0.040000000000 0.997992746390 0.978035567800 0.578718471972 0.398498840268 0.180219631704 0.315659546301 0.167302852996 0.148356693304 0.110870093981 0.025252797589 0.085617296393
0.041666666667 0.997821315464 0.977867794067 0.576780024310 0.392615168177 0.184164856133 0.313575920034 0.162835825576 0.150740094458 0.109566352968 0.023399351229 0.086167001739
0.043333333333 0.997642773965 0.977693061454 0.574821044680 0.386865349421 0.187955695259 0.311475746757 0.158506322560 0.152969424197 0.108254116693 0.021650250789 0.086603865904
0.045000000000 0.997457108042 0.977511356404 0.572841707649 0.381243457182 0.191598250467 0.309359347837 0.154307732291 0.155051615546 0.106933753824 0.019999971363 0.086933782461
0.046666666667 0.997264303252 0.977322664783 0.570842193337 0.375744002492 0.195098190846 0.307227050054 0.150233944921 0.156993105133 0.105605636976 0.018443419348 0.087162217627
0.048333333333 0.997064344554 0.977126971870 0.568822687085 0.370361888477 0.198460798608 0.305079185210 0.146279299659 0.158799885550 0.104270142378 0.016975886844 0.087294255535
0.050000000000 0.996857216301 0.976924262354 0.566783379111 0.365092370683 0.201691008428 0.302916089742 0.142438539045 0.160477550697 0.102927649543 0.015593012114 0.087334637428
0.051666666667 0.996642902239 0.976714520324 0.564724464182 0.359931022508 0.204793441674 0.300738104339 0.138706769116 0.162031335222 0.101578540939 0.014290745171 0.087287795768
0.053333333333 0.996421385493 0.976497729269 0.562646141278 0.354873704966 0.207772436312 0.298545573568 0.135079424572 0.163466148995 0.100223201686 0.013065317665 0.087157884021
0.055000000000 0.996192648567 0.976273872064 0.560548613272 0.349916540121 0.210632073151 0.296338845506 0.131552238174 0.164786607332 0.098862019246 0.011913216461 0.086948802785
0.056666666667 0.995956673331 0.976042930967 0.558432086603 0.345055887659 0.213376198944 0.294118271386 0.128121213772 0.165997057614 0.097495383132 0.010831160337 0.086664222795
0.058333333333 0.995713441018 0.975804887609 0.556296770962 0.340288324155 0.216008446807 0.291884205244 0.124782602437 0.167101602807 0.096123684629 0.009816079381 0.086307605247
0.060000000000 0.995462932212 0.975559722991 0.554142878984 0.335610624663 0.218532254322 0.289637003583 0.121532881271 0.168104122312 0.094747316522 0.008865096704 0.085882219818
0.061666666667 0.995205126842 0.975307417469 0.551970625947 0.331019746303 0.220950879644 0.287377025049 0.118368734533 0.169008290516 0.093366672840 0.007975512152 0.085391160688
0.063333333333 0.994940004174 0.975047950752 0.549780229475 0.326512813607 0.223267415868 0.285104630114 0.115287036779 0.169817593335 0.091982148612 0.007144787765 0.084837360847
0.065000000000 0.994667542801 0.974781301888 0.547571909255 0.322087105369 0.225484803886 0.282820180772 0.112284837751 0.170535343021 0.090594139631 0.006370534752 0.084223604880
0.066666666667 0.994387720634 0.974507449260 0.545345886762 0.317740042838 0.227605843924 0.280524040250 0.109359348804 0.171164691446 0.089203042238 0.005650501788 0.083552540450
0.068333333333 0.994100514890 0.974226370573 0.543102384986 0.313469179067 0.229633205919 0.278216572728 0.106507930673 0.171708642055 0.087809253115 0.004982564484 0.082826688631
0.070000000000 0.993805902089 0.973938042844 0.540841628178 0.309272189296 0.231569438883 0.275898143078 0.103728082436 0.172170060641 0.086413169090 0.004364715871 0.082048453219
0.071666666667 0.993503858034 0.973642442396 0.538563841601 0.305146862239 0.233416979362 0.273569116604 0.101017431508 0.172551685096 0.085015186959 0.003795057799 0.081220129161
0.073333333333 0.993194357808 0.973339544841 0.536269251289 0.301091092178 0.235178159111 0.271229858812 0.098373724573 0.172856134239 0.083615703318 0.003271793128 0.080343910190
0.075000000000 0.992877375760 0.973029325077 0.533958083820 0.297102871763 0.236855212057 0.268880735176 0.095794819333 0.173085915843 0.082215114407 0.002793218639 0.079421895768
0.076666666667 0.992552885493 0.972711757269 0.531630566096 0.293180285456 0.238450280640 0.266522110930 0.093278676991 0.173243433939 0.080813815973 0.002357718571 0.078456097402
0.078333333333 0.992220859852 0.972386814842 0.529286925135 0.289321503535 0.239965421600 0.264154350865 0.090823355387 0.173330995478 0.079412203138 0.001963758724 0.077448444415
0.080000000000 0.991881270913 0.972054470467 0.526927387871 0.285524776611 0.241402611260 0.261777819142 0.088427002718 0.173350816424 0.078010670286 0.001609881073 0.076400789213
0.081666666667 0.991534089969 0.971714696050 0.524552180966 0.281788430595 0.242763750372 0.259392879120 0.086087851785 0.173305027334 0.076609610955 0.001294698828 0.075314912127
0.083333333333 0.991179287517 0.971367462716 0.522161530631 0.278110862077 0.244050668554 0.256999893189 0.083804214709 0.173195678479 0.075209417749 0.001016891904 0.074192525845
0.085000000000 0.990816833244 0.971012740801 0.519755662455 0.274490534074 0.245265128381 0.254599222623 0.081574478069 0.173024744554 0.073810482259 0.000775202759 0.073035279501
0.086666666667 0.990446696012 0.970650499830 0.517334801247 0.270925972108 0.246408829138 0.252191227443 0.079397098429 0.172794129014 0.072413194992 0.000568432560 0.071844762432
0.088333333333 0.990068843845 0.970280708510 0.514899170882 0.267415760586 0.247483410296 0.249776266287 0.077270598206 0.172505668080 0.071017945315 0.000395437654 0.070622507661
0.090000000000 0.989683243913 0.969903334710 0.512448994167 0.263958539454 0.248490454713 0.247354696295 0.075193561855 0.172161134440 0.069625121407 0.000255126297 0.069369995110
0.091666666667 0.989289862515 0.969518345448 0.509984492698 0.260553001096 0.249431491602 0.244926873009 0.073164632338 0.171762240671 0.068235110228 0.000146455646 0.068088654581
0.093333333333 0.988888665062 0.969125706874 0.507505886745 0.257197887459 0.250307999286 0.242493150274 0.071182507850 0.171310642424 0.066848297486 0.000068428963 0.066779868523
0.095000000000 0.988479616063 0.968725384254 0.505013395131 0.253891987385 0.251121407746 0.240053880157 0.069245938785 0.170807941373 0.065465067630 0.000020093024 0.065444974607
0.096666666667 0.988062679105 0.968317341951 0.502507235127 0.250634134127 0.251873101000 0.237609412875 0.067353724912 0.170255687962 0.064085803836 0.000000535716 0.064085268120
0.098333333333 0.987637816835 0.967901543410 0.499987622353 0.247423203040 0.252564419313 0.235160096725 0.065504712756 0.169655383969 0.062710888013 0.000000000000 0.062710888013
0.100000000000 0.987204990941 0.967477951135 0.497454770682 0.244258109419 0.253196661263 0.232706278037 0.063697793145 0.169008484892 0.061340700817 0.000000000000 0.061340700817
0.101666666667 0.986764162133 0.967046526674 0.494908892160 0.241137806498 0.253771085662 0.230248301123 0.061931898940 0.168316402182 0.059975621667 0.000000000000 0.059975621667
0.103333333333 0.986315290122 0.966607230599 0.492350196923 0.238061283560 0.254288913363 0.227786508237 0.060206002900 0.167580505336 0.058616028774 0.000000000000 0.058616028774
0.105000000000 0.985858333598 0.966160022481 0.489778893129 0.235027564186 0.254751328943 0.225321239551 0.058519115697 0.166802123854 0.057262299182 0.000000000000 0.057262299182
0.106666666667 0.985393250211 0.965704860873 0.487195186893 0.232035704603 0.255159482289 0.222852833129 0.056870284053 0.165982549076 0.055914808806 0.000000000000 0.055914808806
0.108333333333 0.984919996546 0.965241703287 0.484599282223 0.229084792143 0.255514490080 0.220381624912 0.055258589001 0.165123035911 0.054573932484 0.000000000000 0.054573932484
0.110000000000 0.984438528101 0.964770506168 0.481991380973 0.226173943791 0.255817437182 0.217907948712 0.053683144247 0.164224804465 0.053240044039 0.000000000000 0.053240044039
0.111666666667 0.983948799260 0.964291224876 0.479371682789 0.223302304826 0.256069377964 0.215432136208 0.052143094642 0.163289041565 0.051913516340 0.000000000000 0.051913516340
0.113333333333 0.983450763272 0.963803813656 0.476740385070 0.220469047537 0.256271337533 0.212954516952 0.050637614740 0.162316902212 0.050594721372 0.000000000000 0.050594721372
0.115000000000 0.982944372221 0.963308225614 0.474097682926 0.217673370023 0.256424312903 0.210475418380 0.049165907444 0.161309510936 0.049284030319 0.000000000000 0.049284030319
0.116666666667 0.982429577002 0.962804412693 0.471443769147 0.214914495050 0.256529274096 0.207995165829 0.047727202734 0.160267963094 0.047981813642 0.000000000000 0.047981813642
0.118333333333 0.981906327290 0.962292325641 0.468778834170 0.212191668989 0.256587165181 0.205514082553 0.046320756470 0.159193326084 0.046688441170 0.000000000000 0.046688441170
0.120000000000 0.981374571513 0.961771913987 0.466103066057 0.209504160796 0.256598905261 0.203032489760 0.044945849257 0.158086640502 0.045404282197 0.000000000000 0.045404282197
0.121666666667 0.980834256822 0.961243126010 0.463416650471 0.206851261064 0.256565389406 0.200550706631 0.043601785387 0.156948921244 0.044129705577 0.000000000000 0.044129705577
0.123333333333 0.980285329059 0.960705908706 0.460719770654 0.204232281119 0.256487489535 0.198069050364 0.042287891825 0.155781158540 0.042865079837 0.000000000000 0.042865079837
0.125000000000 0.979727732724 0.960160207759 0.458012607417 0.201646552162 0.256366055255 0.195587836214 0.041003517265 0.154584318948 0.041610773281 0.000000000000 0.041610773281
0.126666666667 0.979161410942 0.959605967508 0.455295339123 0.199093424466 0.256201914658 0.193107377530 0.039748031231 0.153359346298 0.040367154108 0.000000000000 0.040367154108
0.128333333333 0.978586305426 0.959043130911 0.452568141680 0.196572266604 0.255995875076 0.190627985809 0.038520823226 0.152107162582 0.039134590535 0.000000000000 0.039134590535
0.130000000000 0.978002356447 0.958471639509 0.449831188528 0.194082464727 0.255748723800 0.188149970745 0.037321301929 0.150828668816 0.037913450919 0.000000000000 0.037913450919
0.131666666667 0.977409502787 0.957891433394 0.447084650640 0.191623421872 0.255461228767 0.185673640284 0.036148894435 0.149524745849 0.036704103891 0.000000000000 0.036704103891
0.133333333333 0.976807681708 0.957302451165 0.444328696513 0.189194557306 0.255134139207 0.183199300679 0.035003045531 0.148196255148 0.035506918487 0.000000000000 0.035506918487
0.135000000000 0.976196828907 0.956704629890 0.441563492171 0.186795305904 0.254768186267 0.180727256556 0.033883217015 0.146844039541 0.034322264289 0.000000000000 0.034322264289
0.136666666667 0.975576878474 0.956097905066 0.438789201161 0.184425117558 0.254364083603 0.178257810970 0.032788887045 0.145468923925 0.033150511573 0.000000000000 0.033150511573
0.138333333333 0.974947762849 0.955482210575 0.436005984555 0.182083456610 0.253922527945 0.175791265478 0.031719549523 0.144071715954 0.031992031453 0.000000000000 0.031992031453
0.140000000000 0.974309412778 0.954857478638 0.433214000954 0.179769801320 0.253444199634 0.173327920202 0.030674713513 0.142653206689 0.030847196037 0.000000000000 0.030847196037
0.141666666667 0.973661757261 0.954223639772 0.430413406490 0.177483643350 0.252929763140 0.170868073906 0.029653902679 0.141214171227 0.029716378588 0.000000000000 0.029716378588
0.143333333333 0.973004723506 0.953580622738 0.427604354831 0.175224487280 0.252379867551 0.168412024062 0.028656654762 0.139755369299 0.028599953683 0.000000000000 0.028599953683
0.145000000000 0.972338236879 0.952928354492 0.424786997185 0.172991850138 0.251795147047 0.165960066932 0.027682521077 0.138277545855 0.027498297384 0.000000000000 0.027498297384
0.146666666667 0.971662220845 0.952266760134 0.421961482308 0.170785260961 0.251176221348 0.163512497641 0.026731066029 0.136781431612 0.026411787411 0.000000000000 0.026411787411
0.148333333333 0.970976596918 0.951595762851 0.419127956507 0.168604260364 0.250523696143 0.161069610259 0.025801866665 0.135267743594 0.025340803321 0.000000000000 0.025340803321
0.150000000000 0.970281284600 0.950915283862 0.416286563647 0.166448400141 0.249838163507 0.158631697883 0.024894512236 0.133737185647 0.024285726691 0.000000000000 0.024285726691
0.151666666667 0.969576201321 0.950225242359 0.413437445159 0.164317242870 0.249120202289 0.156199052719 0.024008603788 0.132190448932 0.023246941307 0.000000000000 0.023246941307
0.153333333333 0.968861262376 0.949525555446 0.410580740043 0.162210361546 0.248370378497 0.153771966168 0.023143753761 0.130628212407 0.022224833360 0.000000000000 0.022224833360
0.155000000000 0.968136380861 0.948816138070 0.407716584876 0.160127339223 0.247589245654 0.151350728912 0.022299585624 0.129051143288 0.021219791647 0.000000000000 0.021219791647
0.156666666667 0.967401467603 0.948096902960 0.404845113820 0.158067768673 0.246777345147 0.148935631005 0.021475733508 0.127459897497 0.020232207775 0.000000000000 0.020232207775
0.158333333333 0.966656431086 0.947367760556 0.401966458621 0.156031252061 0.245935206560 0.146526961965 0.020671841873 0.125855120092 0.019262476378 0.000000000000 0.019262476378
0.160000000000 0.965901177383 0.946628618932 0.399080748619 0.154017400626 0.245063347994 0.144125010862 0.019887565176 0.124237445686 0.018310995335 0.000000000000 0.018310995335
0.161666666667 0.965135610074 0.945879383725 0.396188110750 0.152025834384 0.244162276366 0.141730066418 0.019122567567 0.122607498851 0.017378165997 0.000000000000 0.017378165997
0.163333333333 0.964359630163 0.945119958053 0.393288669549 0.150056181840 0.243232487708 0.139342417097 0.018376522586 0.120965894511 0.016464393420 0.000000000000 0.016464393420
0.165000000000 0.963573135998 0.944350242430 0.390382547151 0.148108079705 0.242274467446 0.136962351213 0.017649112888 0.119313238325 0.015570086607 0.000000000000 0.015570086607
0.166666666667 0.962776023180 0.943570134686 0.387469863294 0.146181172629 0.241288690665 0.134590157018 0.016940029967 0.117650127050 0.014695658761 0.000000000000 0.014695658761
0.168333333333 0.961968184470 0.942779529868 0.384550735317 0.144275112949 0.240275622369 0.132226122814 0.016248973905 0.115977148909 0.013841527539 0.000000000000 0.013841527539
0.170000000000 0.961149509691 0.941978320151 0.381625278161 0.142389560433 0.239235717728 0.129870537053 0.015575653120 0.114294883934 0.013008115318 0.000000000000 0.013008115318
0.171666666667 0.960319885630 0.941166394736 0.378693604362 0.140524182049 0.238169422313 0.127523688445 0.014919784137 0.112603904308 0.012195849478 0.000000000000 0.012195849478
0.173333333333 0.959479195928 0.940343639748 0.375755824048 0.138678651729 0.237077172319 0.125185866063 0.014281091363 0.110904774700 0.011405162681 0.000000000000 0.011405162681
0.175000000000 0.958627320973 0.939509938126 0.372812044933 0.136852650146 0.235959394786 0.122857359458 0.013659306875 0.109198052583 0.010636493174 0.000000000000 0.010636493174
0.176666666667 0.957764137780 0.938665169507 0.369862372308 0.135045864506 0.234816507802 0.120538458771 0.013054170213 0.107484288557 0.009890285092 0.000000000000 0.009890285092
0.178333333333 0.956889519869 0.937809210112 0.366906909033 0.133257988333 0.233648920699 0.118229454847 0.012465428195 0.105764026652 0.009166988782 0.000000000000 0.009166988782
0.180000000000 0.956003337141 0.936941932615 0.363945755518 0.131488721273 0.232457034245 0.115930639356 0.011892834721 0.104037804635 0.008467061132 0.000000000000 0.008467061132
0.181666666667 0.955105455737 0.936063206015 0.360979009716 0.129737768898 0.231241240817 0.113642304914 0.011336150611 0.102306154303 0.007790965920 0.000000000000 0.007790965920
0.183333333333 0.954195737904 0.935172895495 0.358006767098 0.128004842518 0.230001924580 0.111364745204 0.010795143426 0.100569601777 0.007139174170 0.000000000000 0.007139174170
0.185000000000 0.953274041842 0.934270862283 0.355029120640 0.126289659001 0.228739461639 0.109098255106 0.010269587318 0.098828667788 0.006512164531 0.000000000000 0.006512164531
0.186666666667 0.952340221551 0.933356963491 0.352046160794 0.124591940593 0.227454220201 0.106843130831 0.009759262875 0.097083867956 0.005910423665 0.000000000000 0.005910423665
0.188333333333 0.951394126665 0.932431051963 0.349057975466 0.122911414749 0.226146560717 0.104599670047 0.009263956980 0.095335713067 0.005334446653 0.000000000000 0.005334446653
0.190000000000 0.950435602282 0.931492976100 0.346064649983 0.121247813963 0.224816836020 0.102368172026 0.008783462676 0.093584709349 0.004784737428 0.000000000000 0.004784737428
0.191666666667 0.949464488782 0.930542579688 0.343066267065 0.119600875612 0.223465391454 0.100148937779 0.008317579039 0.091831358740 0.004261809209 0.000000000000 0.004261809209
0.193333333333 0.948480621637 0.929579701708 0.340062906785 0.117970341789 0.222092564996 0.097942270207 0.007866111054 0.090076159154 0.003766184979 0.000000000000 0.003766184979
0.195000000000 0.947483831206 0.928604176140 0.337054646528 0.116355959158 0.220698687369 0.095748474252 0.007428869505 0.088319604747 0.003298397960 0.000000000000 0.003298397960
0.196666666667 0.946473942529 0.927615831755 0.334041560949 0.114757478798 0.219284082151 0.093567857048 0.007005670869 0.086562186178 0.002858992135 0.000000000000 0.002858992135
0.198333333333 0.945450775100 0.926614491898 0.331023721925 0.113174656058 0.217849065868 0.091400728087 0.006596337214 0.084804390873 0.002448522776 0.000000000000 0.002448522776
0.200000000000 0.944414142630 0.925599974254 0.328001198498 0.111607250411 0.216393948087 0.089247399385 0.006200696106 0.083046703279 0.002067557011 0.000000000000 0.002067557011
0.201666666667 0.943363852800 0.924572090607 0.324974056816 0.110055025319 0.214919031497 0.087108185653 0.005818580525 0.081289605128 0.001716674412 0.000000000000 0.001716674412
0.203333333333 0.942299706993 0.923530646577 0.321942360072 0.108517748088 0.213424611984 0.084983404477 0.005449828784 0.079533575693 0.001396467620 0.000000000000 0.001396467620
0.205000000000 0.941221500021 0.922475441354 0.318906168432 0.106995189735 0.211910978697 0.082873376503 0.005094284456 0.077779092047 0.001107542999 0.000000000000 0.001107542999
0.206666666667 0.940129019824 0.921406267402 0.315865538960 0.105487124858 0.210378414102 0.080778425633 0.004751796310 0.076026629324 0.000850521322 0.000000000000 0.000850521322
0.208333333333 0.939022047162 0.920322910156 0.312820525532 0.103993331497 0.208827194035 0.078698879223 0.004422218245 0.074276660978 0.000626038504 0.000000000000 0.000626038504
0.210000000000 0.937900355277 0.919225147698 0.309771178749 0.102513591010 0.207257587739 0.076635068294 0.004105409247 0.072529659047 0.000434746367 0.000000000000 0.000434746367
0.211666666667 0.936763709547 0.918112750410 0.306717545839 0.101047687941 0.205669857898 0.074587327750 0.003801233332 0.070786094418 0.000277313453 0.000000000000 0.000277313453
0.213333333333 0.935611867110 0.916985480612 0.303659670550 0.099595409894 0.204064260656 0.072555996608 0.003509559516 0.069046437092 0.000154425881 0.000000000000 0.000154425881
0.215000000000 0.934444576466 0.915843092168 0.300597593033 0.098156547403 0.202441045630 0.070541418235 0.003230261775 0.067311156460 0.000066788258 0.000000000000 0.000066788258
0.216666666667 0.933261577054 0.914685330077 0.297531349725 0.096730893812 0.200800455913 0.068543940600 0.002963219026 0.065580721575 0.000015124642 0.000000000000 0.000015124642
0.218333333333 0.932062598806 0.913511930032 0.294460973204 0.095318245140 0.199142728064 0.066563916535 0.002708315103 0.063855601431 0.000000000000 0.000000000000 0.000000000000
0.220000000000 0.930847361664 0.912322617948 0.291386492053 0.093918399962 0.197468092091 0.064601704011 0.002465438755 0.062136265256 0.000000000000 0.000000000000 0.000000000000
0.221666666667 0.929615575070 0.911117109469 0.288307930696 0.092531159281 0.195776771415 0.062657666428 0.002234483633 0.060423182794 0.000000000000 0.000000000000 0.000000000000
0.223333333333 0.928366937423 0.909895109425 0.285225309229 0.091156326395 0.194068982834 0.060732172920 0.002015348307 0.058716824613 0.000000000000 0.000000000000 0.000000000000
0.225000000000 0.927101135494 0.908656311271 0.282138643236 0.089793706776 0.192344936460 0.058825598676 0.001807936269 0.057017662407 0.000000000000 0.000000000000 0.000000000000
0.226666666667 0.925817843805 0.907400396470 0.279047943587 0.088443107935 0.190604835653 0.056938325281 0.001612155964 0.055326169316 0.000000000000 0.000000000000 0.000000000000
0.228333333333 0.924516723959 0.906127033848 0.275953216224 0.087104339288 0.188848876935 0.055070741072 0.001427920822 0.053642820250 0.000000000000 0.000000000000 0.000000000000
0.230000000000 0.923197423929 0.904835878885 0.272854461922 0.085777212030 0.187077249892 0.053223241521 0.001255149295 0.051968092226 0.000000000000 0.000000000000 0.000000000000
0.231666666667 0.921859577291 0.903526572975 0.269751676038 0.084461538986 0.185290137053 0.051396229636 0.001093764914 0.050302464722 0.000000000000 0.000000000000 0.000000000000
0.233333333333 0.920502802396 0.902198742612 0.266644848236 0.083157134478 0.183487713757 0.049590116387 0.000943696352 0.048646420035 0.000000000000 0.000000000000 0.000000000000
0.235000000000 0.919126701493 0.900851998528 0.263533962181 0.081863814178 0.181670148002 0.047805321165 0.000804877500 0.047000443665 0.000000000000 0.000000000000 0.000000000000
0.236666666667 0.917730859769 0.899485934760 0.260418995220 0.080581394957 0.179837600263 0.046042272261 0.000677247554 0.045365024707 0.000000000000 0.000000000000 0.000000000000
0.238333333333 0.916314844323 0.898100127644 0.257299918026 0.079309694730 0.177990223296 0.044301407385 0.000560751119 0.043740656266 0.000000000000 0.000000000000 0.000000000000
0.240000000000 0.914878203061 0.896694134729 0.254176694214 0.078048532294 0.176128161920 0.042583174217 0.000455338324 0.042127835893 0.000000000000 0.000000000000 0.000000000000
0.241666666667 0.913420463497 0.895267493609 0.251049279921 0.076797727164 0.174251552756 0.040888030995 0.000360964956 0.040527066038 0.000000000000 0.000000000000 0.000000000000
0.243333333333 0.911941131453 0.893819720649 0.247917623351 0.075557099392 0.172360523959 0.039216447148 0.000277592611 0.038938854537 0.000000000000 0.000000000000 0.000000000000
0.245000000000 0.910439689661 0.892350309615 0.244781664277 0.074326469382 0.170455194895 0.037568903973 0.000205188857 0.037363715116 0.000000000000 0.000000000000 0.000000000000
0.246666666667 0.908915596235 0.890858730182 0.241641333497 0.073105657697 0.168535675800 0.035945895365 0.000143727430 0.035802167935 0.000000000000 0.000000000000 0.000000000000
0.248333333333 0.907368283014 0.889344426310 0.238496552239 0.071894484851 0.166602067389 0.034347928600 0.000093188444 0.034254740157 0.000000000000 0.000000000000 0.000000000000
0.250000000000 0.905797153762 0.887806814482 0.235347231512 0.070692771088 0.164654460424 0.032775525183 0.000053558623 0.032721966560 0.000000000000 0.000000000000 0.000000000000
0.251666666667 0.904201582201 0.886245281781 0.232193271388 0.069500336148 0.162692935240 0.031229221760 0.000024831569 0.031204390191 0.000000000000 0.000000000000 0.000000000000
0.253333333333 0.902580909863 0.884659183786 0.229034560223 0.068316999017 0.160717561206 0.029709571113 0.000007008053 0.029702563059 0.000000000000 0.000000000000 0.000000000000
0.255000000000 0.900934443741 0.883047842275 0.225870973791 0.067142577655 0.158728396136 0.028217143229 0.000000096343 0.028217046885 0.000000000000 0.000000000000 0.000000000000
0.256666666667 0.899261453716 0.881410542703 0.222702374336 0.065976888706 0.156725485630 0.026752526472 0.000000000000 0.026752526472 0.000000000000 0.000000000000 0.000000000000
0.258333333333 0.897561169727 0.879746531440 0.219528609522 0.064819747183 0.154708862339 0.025316328855 0.000000000000 0.025316328855 0.000000000000 0.000000000000 0.000000000000
0.260000000000 0.895832778661 0.878055012716 0.216349511276 0.063670966124 0.152678545151 0.023909179425 0.000000000000 0.023909179425 0.000000000000 0.000000000000 0.000000000000
0.261666666667 0.894075420919 0.876335145273 0.213164894501 0.062530356224 0.150634538278 0.022531729786 0.000000000000 0.022531729786 0.000000000000 0.000000000000 0.000000000000
0.263333333333 0.892288186628 0.874586038647 0.209974555655 0.061397725419 0.148576830236 0.021184655764 0.000000000000 0.021184655764 0.000000000000 0.000000000000 0.000000000000
0.265000000000 0.890470111436 0.872806749058 0.206778271162 0.060272878448 0.146505392714 0.019868659236 0.000000000000 0.019868659236 0.000000000000 0.000000000000 0.000000000000
0.266666666667 0.888620171850 0.870996274851 0.203575795643 0.059155616349 0.144420179295 0.018584470150 0.000000000000 0.018584470150 0.000000000000 0.000000000000 0.000000000000
0.268333333333 0.886737280048 0.869153551407 0.200366859946 0.058045735921 0.142321124025 0.017332848755 0.000000000000 0.017332848755 0.000000000000 0.000000000000 0.000000000000
0.270000000000 0.884820278079 0.867277445480 0.197151168925 0.056943029117 0.140208139808 0.016114588067 0.000000000000 0.016114588067 0.000000000000 0.000000000000 0.000000000000
0.271666666667 0.882867931386 0.865366748850 0.193928398958 0.055847282366 0.138081116593 0.014930516616 0.000000000000 0.014930516616 0.000000000000 0.000000000000 0.000000000000
0.273333333333 0.880878921527 0.863420171201 0.190698195145 0.054758275820 0.135939919325 0.013781501502 0.000000000000 0.013781501502 0.000000000000 0.000000000000 0.000000000000
0.275000000000 0.878851837985 0.861436332108 0.187460168137 0.053675782511 0.133784385626 0.012668451811 0.000000000000 0.012668451811 0.000000000000 0.000000000000 0.000000000000
0.276666666667 0.876785168913 0.859413751977 0.184213890554 0.052599567392 0.131614323162 0.011592322452 0.000000000000 0.011592322452 0.000000000000 0.000000000000 0.000000000000
0.278333333333 0.874677290658 0.857350841791 0.180958892899 0.051529386260 0.129429506638 0.010554118463 0.000000000000 0.010554118463 0.000000000000 0.000000000000 0.000000000000
0.280000000000 0.872526455829 0.855245891438 0.177694658899 0.050464984530 0.127229674370 0.009554899891 0.000000000000 0.009554899891 0.000000000000 0.000000000000 0.000000000000
0.281666666667 0.870330779694 0.853097056394 0.174420620175 0.049406095833 0.125014524342 0.008595787311 0.000000000000 0.008595787311 0.000000000000 0.000000000000 0.000000000000
0.283333333333 0.868088224570 0.850902342446 0.171136150095 0.048352440415 0.122783709680 0.007677968118 0.000000000000 0.007677968118 0.000000000000 0.000000000000 0.000000000000
0.285000000000 0.865796581869 0.848659588123 0.167840556691 0.047303723290 0.120536833401 0.006802703716 0.000000000000 0.006802703716 0.000000000000 0.000000000000 0.000000000000
0.286666666667 0.863453451322 0.846366444361 0.164533074430 0.046259632097 0.118273442332 0.005971337788 0.000000000000 0.005971337788 0.000000000000 0.000000000000 0.000000000000
0.288333333333 0.861056216842 0.844020350883 0.161212854622 0.045219834620 0.115993020002 0.005185305830 0.000000000000 0.005185305830 0.000000000000 0.000000000000 0.000000000000
0.290000000000 0.858602018330 0.841618508605 0.157878954182 0.044183975871 0.113694978311 0.004446146223 0.000000000000 0.004446146223 0.000000000000 0.000000000000 0.000000000000
0.291666666667 0.856087718544 0.839157847215 0.154530322380 0.043151674671 0.111378647709 0.003755513161 0.000000000000 0.003755513161 0.000000000000 0.000000000000 0.000000000000
0.293333333333 0.853509863962 0.836634986864 0.151165785138 0.042122519592 0.109043265545 0.003115191819 0.000000000000 0.003115191819 0.000000000000 0.000000000000 0.000000000000
0.295000000000 0.850864638208 0.834046192593 0.147784026285 0.041096064129 0.106687962156 0.002527116292 0.000000000000 0.002527116292 0.000000000000 0.000000000000 0.000000000000
0.296666666667 0.848147806287 0.831387319753 0.144383565044 0.040071820889 0.104311744155 0.001993390943 0.000000000000 0.001993390943 0.000000000000 0.000000000000 0.000000000000
0.298333333333 0.845354647256 0.828653748114 0.140962728766 0.039049254576 0.101913474189 0.001516316007 0.000000000000 0.001516316007 0.000000000000 0.000000000000 0.000000000000
0.300000000000 0.842479872305 0.825840301696 0.137519619646 0.038027773423 0.099491846223 0.001098418555 0.000000000000 0.001098418555 0.000000000000 0.000000000000 0.000000000000
0.301666666667 0.839517524152 0.822941150304 0.134052073737 0.037006718639 0.097045355098 0.000742490283 0.000000000000 0.000742490283 0.000000000000 0.000000000000 0.000000000000
0.303333333333 0.836460852272 0.819949687423 0.130557609947 0.035985351289 0.094572258658 0.000451634088 0.000000000000 0.000451634088 0.000000000000 0.000000000000 0.000000000000
0.305000000000 0.833302156461 0.816858377124 0.127033365912 0.034962835793 0.092070530119 0.000229322105 0.000000000000 0.000229322105 0.000000000000 0.000000000000 0.000000000000
0.306666666667 0.830032588321 0.813658559770 0.123476016370 0.033938218924 0.089537797446 0.000079468902 0.000000000000 0.000079468902 0.000000000000 0.000000000000 0.000000000000
0.308333333333 0.826641895922 0.810340202142 0.119881667856 0.032910402705 0.086971265151 0.000006525045 0.000000000000 0.000006525045 0.000000000000 0.000000000000 0.000000000000
0.310000000000 0.823118090415 0.806891571153 0.116245720808 0.031878108920 0.084367611889 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.311666666667 0.819447003275 0.803298800538 0.112562685884 0.030839831813 0.081722854071 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.313333333333 0.815611686799 0.799545304147 0.108825934527 0.029793773849 0.079032160678 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.315000000000 0.811591584198 0.795610963735 0.105027352658 0.028737756483 0.076289596175 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.316666666667 0.807361350746 0.791470975263 0.101156847314 0.027669092978 0.073487754336 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.318333333333 0.802889127888 0.787094159827 0.097201622259 0.026584401591 0.070617220668 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.320000000000 0.798133923709 0.782440400004 0.093145075317 0.025479321041 0.067665754276 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.321666666667 0.793041459177 0.777456574715 0.088965044830 0.024348057779 0.064616987051 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.323333333333 0.787537213791 0.772069753230 0.084630865328 0.023182625374 0.061448239954 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.325000000000 0.781513944995 0.766174980835 0.080098068162 0.021971474646 0.058126593517 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.326666666667 0.774807124805 0.759611239476 0.075297921272 0.020696787945 0.054601133327 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.328333333333 0.767139906532 0.752107588526 0.070113924186 0.019328394895 0.050785529291 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.330000000000 0.757972713366 0.743135962147 0.064317371519 0.017807080398 0.046510291121 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.331666666667 0.745913154323 0.731333673697 0.057313736699 0.015978830657 0.041334906042 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.333333333333 0.716312842727 0.702364835416 0.042781809868 0.012202777230 0.030579032638 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000

